M-HOF-Opt: Multi-Objective Hierarchical Output Feedback Optimization via Multiplier Induced Loss Landscape Scheduling

A probabilistic graphical model is proposed, modeling the joint model parameter and multiplier evolution, with a hypervolume based likelihood, promoting multi-objective descent in structural risk minimization. We address multi-objective model parameter optimization via a surrogate single objective penalty loss with time-varying multipliers, equivalent to online scheduling of loss landscape. The multi-objective descent goal is dispatched hierarchically into a series of constraint optimization sub-problems with shrinking bounds according to Pareto dominance. The bound serves as setpoint for the low-level multiplier controller to schedule loss landscapes via output feedback of each loss term. Our method forms closed loop of model parameter dynamic, circumvents excessive memory requirements and extra computational burden of existing multi-objective deep learning methods, and is robust against controller hyperparameter variation, demonstrated on domain generalization tasks with multi-dimensional regularization losses.

==> figs/experimental_results_csv_txt/mhof_results_setpoint_msel.txt <==
param_index, method, mname, commit, algo, epos, te_d, seed, params, acc, precision, recall, specificity, f1, auroc, acc_oracle, acc_val, acc_setpoint
10, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493867, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.7963858, 0.8179318, 0.83037937, 0.9647659, 0.8017271, 0.97001815, 0.84550774, 1.0, 0.0
10, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_02_25_57_seed_1_16493867, commit_b6541cd46, diva, 205, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.8060575, 0.832005, 0.8285605, 0.96582997, 0.8219641, 0.96734434, 0.85848814, 1.0, 0.0
10, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_13_46_35_seed_2_16493867, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.80376685, 0.8171382, 0.8266111, 0.9660042, 0.80921984, 0.9694491, 0.8505981, 1.0, 0.0
10, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_00_50_54_seed_3_16493867, commit_b6541cd46, diva, 200, sketch, 3, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.8119114, 0.82073313, 0.8514461, 0.9672036, 0.81732786, 0.9766972, 0.86561465, 1.0, 0.0
11, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_34_seed_0_16493850, commit_b6541cd46, diva, 210, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.7933316, 0.8506835, 0.8356179, 0.9635285, 0.81744206, 0.9705731, 0.8511072, 1.0, 0.0
11, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_10_11_27_seed_1_16493850, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.8315093, 0.8457986, 0.84408236, 0.970419, 0.83679545, 0.9779845, 0.8574701, 1.0, 0.0
0, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_14_41_51_seed_0_16636961, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.22219394, 0.06351011, 0.16257659, 0.86187875, 0.08464703, 0.63907474, 0.27258843, 0.36027715, 0.0
0, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_04_09_24_seed_1_16636961, commit_bb0e679f8_not_commited, diva, 201, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.21328582, 0.07439066, 0.16115016, 0.86145246, 0.08363448, 0.55383027, 0.27793333, 0.3251402, 0.0
0, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_17_41_35_seed_2_16636961, commit_bb0e679f8_not_commited, diva, 200, sketch, 2, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.2748791, 0.13158518, 0.20100614, 0.87133384, 0.1382521, 0.5935421, 0.2748791, 0.37017485, 0.0
1, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_49_seed_0_16636962, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 1001.0}", 0.23059303, 0.06468353, 0.16016607, 0.86161345, 0.078154996, 0.63252944, 0.2835327, 0.3596173, 0.0
1, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_05_22_14_seed_1_16636962, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 1001.0}", 0.1883431, 0.026906157, 0.14285715, 0.8571429, 0.045283485, 0.4631495, 0.2127768, 0.31309798, 0.0
1, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_19_03_46_seed_2_16636962, commit_bb0e679f8_not_commited, diva, 204, sketch, 2, "{'gamma_y': 1.0, 'gamma_d': 1001.0}", 0.19903283, 0.05897806, 0.14736909, 0.8582418, 0.078754134, 0.62543315, 0.27716976, 0.31144837, 0.0
2, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_54_seed_0_16636958, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.19037923, 0.046141393, 0.14259303, 0.8571347, 0.0489468, 0.64235276, 0.21481293, 0.35417354, 0.0
2, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_03_04_40_seed_1_16636958, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.19139731, 0.036717683, 0.14264876, 0.8570891, 0.047647234, 0.65898365, 0.21990329, 0.35021445, 0.0
2, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_14_26_26_seed_2_16636958, commit_bb0e679f8_not_commited, diva, 200, sketch, 2, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.19139731, 0.043175317, 0.14262074, 0.857089, 0.04952445, 0.60745907, 0.2201578, 0.3551633, 0.0
2, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_17_01_47_07_seed_3_16636958, commit_bb0e679f8_not_commited, diva, 200, sketch, 3, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.18961568, 0.037266325, 0.14133008, 0.8572921, 0.04707322, 0.60942155, 0.19292441, 0.35021445, 0.0
3, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_49_seed_0_16636963, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.76304406, 0.8338278, 0.8109456, 0.95809233, 0.79511356, 0.9632953, 0.8442352, 0.999835, 0.0
3, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_05_30_40_seed_1_16636963, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.7859506, 0.8275665, 0.8277614, 0.9625976, 0.8007113, 0.97038394, 0.82947314, 0.9996701, 0.0
3, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_19_18_10_seed_2_16636963, commit_bb0e679f8_not_commited, diva, 200, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.79791296, 0.85111946, 0.83425236, 0.9643911, 0.81523347, 0.96906424, 0.85288876, 0.9996701, 0.0
4, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_49_seed_0_16636959, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.8014762, 0.8339356, 0.8443756, 0.9653817, 0.8125483, 0.967572, 0.84092647, 0.9995051, 0.0
4, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_05_17_54_seed_1_16636959, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.7666073, 0.7832896, 0.8025857, 0.96028864, 0.76311666, 0.9591168, 0.8371087, 0.9996701, 0.0
4, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_19_04_13_seed_2_16636959, commit_bb0e679f8_not_commited, diva, 200, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.7966404, 0.82042533, 0.83919704, 0.9647303, 0.8050715, 0.9712399, 0.8679053, 0.9996701, 0.0
5, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_53_seed_0_16636955, commit_bb0e679f8_not_commited, diva, 205, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 100001.0}", 0.7347926, 0.8296048, 0.78610235, 0.9531393, 0.76543266, 0.95635134, 0.8287096, 0.99769056, 0.0
5, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_09_30_27_seed_1_16636955, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 100001.0}", 0.6991601, 0.76240563, 0.7525383, 0.9479037, 0.7174077, 0.9392926, 0.8187834, 0.9973606, 0.0
6, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_53_seed_0_16636956, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.7933316, 0.83286285, 0.83763254, 0.96390414, 0.80132735, 0.9689299, 0.85670656, 1.0, 0.0
6, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_09_06_11_seed_1_16636956, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.79816747, 0.82382154, 0.8149163, 0.96478695, 0.8025344, 0.9716521, 0.84678036, 1.0, 0.0
7, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_49_seed_0_16636960, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.7884958, 0.8333342, 0.81278336, 0.9629456, 0.79804605, 0.9681244, 0.85365236, 1.0, 0.0
7, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_05_18_30_seed_1_16636960, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.81649274, 0.84064573, 0.8438925, 0.9677043, 0.84028137, 0.9717389, 0.8378722, 1.0, 0.0
7, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_19_00_44_seed_2_16636960, commit_bb0e679f8_not_commited, diva, 203, sketch, 2, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.7831509, 0.8196517, 0.82946193, 0.96193975, 0.8099676, 0.96734077, 0.84627134, 1.0, 0.0
8, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_52_seed_0_16636957, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.776788, 0.83369666, 0.8183847, 0.96055824, 0.80867803, 0.9574028, 0.83354545, 1.0, 0.0
8, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_05_30_20_seed_1_16636957, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.79816747, 0.81781733, 0.84500664, 0.9649154, 0.81050277, 0.9726157, 0.82667345, 1.0, 0.0
8, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_19_24_44_seed_2_16636957, commit_bb0e679f8_not_commited, diva, 200, sketch, 2, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.835327, 0.83705413, 0.86947113, 0.97146344, 0.84351456, 0.97837836, 0.8561975, 1.0, 0.0
12, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493853, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.1885976, 0.09260837, 0.14030416, 0.8565404, 0.053742386, 0.55835855, 0.25120896, 0.3299241, 0.0
12, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_09_04_08_seed_1_16493853, commit_b6541cd46, diva, 201, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.22473912, 0.08169655, 0.16997339, 0.8635011, 0.085597545, 0.60809696, 0.27106133, 0.3248103, 0.0
13, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493857, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 1001.0}", 0.19165182, 0.03425989, 0.14284782, 0.8571389, 0.04696493, 0.587562, 0.20412318, 0.3195315, 0.0
13, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_05_25_06_seed_1_16493857, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 1001.0}", 0.19165182, 0.17026938, 0.14284252, 0.8572066, 0.04633797, 0.57330835, 0.20437771, 0.30765423, 0.0
13, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_19_29_02_seed_2_16493857, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1.0, 'gamma_d': 1001.0}", 0.1898702, 0.03668775, 0.14150578, 0.8568048, 0.047884353, 0.6604638, 0.2143039, 0.339162, 0.0
14, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493860, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.1898702, 0.036882423, 0.14150111, 0.85681206, 0.048067078, 0.6285511, 0.19699669, 0.3596173, 0.0
14, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_05_48_09_seed_1_16493860, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.19139731, 0.043961126, 0.14263411, 0.8571408, 0.048208874, 0.66187644, 0.20106897, 0.35582316, 0.0
14, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_20_14_14_seed_2_16493860, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.1898702, 0.0342415, 0.14151044, 0.856804, 0.047479153, 0.584026, 0.21608552, 0.35549325, 0.0
15, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493863, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.77526087, 0.7863102, 0.8232143, 0.961444, 0.78111595, 0.9540155, 0.8086027, 0.99851537, 0.0
15, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_02_31_26_seed_1_16493863, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.7831509, 0.82142854, 0.7970233, 0.9621054, 0.78537637, 0.9448037, 0.8192924, 0.9981854, 0.0
15, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_13_39_01_seed_2_16493863, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.77602446, 0.80522513, 0.8145173, 0.9611744, 0.79085636, 0.9550054, 0.80478495, 0.9973606, 0.0
15, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_00_46_00_seed_3_16493863, commit_b6541cd46, diva, 200, sketch, 3, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.7739883, 0.7950823, 0.8113973, 0.96109223, 0.7804393, 0.9481851, 0.80809367, 0.9981854, 0.0
16, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493865, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.7442097, 0.780488, 0.7856334, 0.95560384, 0.765473, 0.9451972, 0.7956223, 0.9983504, 0.0
16, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_02_51_40_seed_1_16493865, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.7612624, 0.7988844, 0.7952151, 0.9585905, 0.7726691, 0.9461561, 0.8172563, 0.9988453, 0.0
16, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_14_21_40_seed_2_16493865, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.7475185, 0.821976, 0.7495565, 0.9556888, 0.7562534, 0.935127, 0.8287096, 0.9983504, 0.0
16, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_01_53_18_seed_3_16493865, commit_b6541cd46, diva, 200, sketch, 3, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.76508015, 0.78169817, 0.81881535, 0.9597386, 0.77153134, 0.95553786, 0.8157292, 0.99802047, 0.0
18, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493869, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.7839145, 0.80716467, 0.8369118, 0.9627143, 0.7952523, 0.9686242, 0.8607788, 1.0, 0.0
18, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_02_27_57_seed_1_16493869, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.79078645, 0.8598086, 0.8188195, 0.9627321, 0.8237591, 0.9682684, 0.8447442, 1.0, 0.0
18, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_13_34_06_seed_2_16493869, commit_b6541cd46, diva, 202, sketch, 2, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.8315093, 0.840778, 0.8684511, 0.9708005, 0.83829814, 0.9806218, 0.8617969, 1.0, 0.0
18, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_00_49_12_seed_3_16493869, commit_b6541cd46, diva, 200, sketch, 3, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.81954694, 0.8498479, 0.8552466, 0.9683363, 0.83380306, 0.9772395, 0.85263425, 1.0, 0.0
19, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493852, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.8220921, 0.8603932, 0.84792805, 0.96856886, 0.84309345, 0.9749752, 0.86866885, 1.0, 0.0
19, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_09_04_08_seed_1_16493852, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.8114024, 0.8632035, 0.8414917, 0.96651995, 0.84026444, 0.9719549, 0.8620514, 0.999835, 0.0
20, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493855, commit_b6541cd46, diva, 202, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.8091117, 0.8271829, 0.82277256, 0.9665129, 0.8176452, 0.9697728, 0.84576225, 1.0, 0.0
20, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_05_36_38_seed_1_16493855, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.827437, 0.84719133, 0.8642714, 0.9695983, 0.8484305, 0.9722116, 0.85976076, 1.0, 0.0
20, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_19_37_29_seed_2_16493855, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.798422, 0.83020514, 0.8024965, 0.9651967, 0.7803787, 0.96852183, 0.8330364, 0.999835, 0.0
3, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493868, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.19241537, 0.062005624, 0.14225985, 0.8593253, 0.081882216, 0.5909533, 0.23262917, 0.29858133, 0.0
3, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_02_53_47_seed_1_16493868, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.1870705, 0.0825768, 0.20413806, 0.86432314, 0.07556984, 0.54774785, 0.21557648, 0.29775652, 0.0
3, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_14_24_41_seed_2_16493868, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.18910664, 0.06985952, 0.1434263, 0.8573036, 0.046543058, 0.52926135, 0.24637312, 0.31771693, 0.0
3, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_01_58_39_seed_3_16493868, commit_b6541cd46, diva, 200, sketch, 3, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.19623314, 0.034285404, 0.14265215, 0.8576017, 0.048693053, 0.53488594, 0.20310512, 0.29198283, 0.0
5, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493851, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.1885976, 0.131333, 0.14195286, 0.8568805, 0.049912635, 0.6415601, 0.23542887, 0.34971955, 0.0
5, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_09_04_08_seed_1_16493851, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.20310512, 0.08528152, 0.15060277, 0.86186904, 0.09084585, 0.6034485, 0.2387376, 0.35747278, 0.0
6, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493854, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.80733013, 0.82079446, 0.8055705, 0.9665518, 0.8007817, 0.9509729, 0.8355816, 0.99769056, 0.0
6, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_05_39_52_seed_1_16493854, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.79511327, 0.8134035, 0.8169988, 0.9639864, 0.80646646, 0.94975215, 0.8098753, 0.9973606, 0.0
6, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_19_52_10_seed_2_16493854, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.7347926, 0.78030616, 0.76273423, 0.9545664, 0.73169696, 0.93544966, 0.8098753, 0.9970307, 0.0
7, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493858, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.6851616, 0.75509006, 0.7339057, 0.94737697, 0.68531644, 0.9298092, 0.8248918, 0.9986803, 0.0
7, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_05_16_00_seed_1_16493858, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.7757699, 0.78960824, 0.8027443, 0.9611901, 0.7731626, 0.9476512, 0.82107407, 0.99802047, 0.0
7, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_19_12_14_seed_2_16493858, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.73911935, 0.77995396, 0.73667014, 0.9554396, 0.71035194, 0.9311636, 0.8091117, 0.9978555, 0.0
8, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493861, commit_b6541cd46, diva, 212, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 100001.0}", 0.6561466, 0.7078389, 0.689172, 0.94210577, 0.65807235, 0.90853196, 0.712395, 0.85450345, 0.0
8, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_03_16_36_seed_1_16493861, commit_b6541cd46, diva, 224, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 100001.0}", 0.6240774, 0.71015537, 0.6706563, 0.9381869, 0.6288108, 0.87785465, 0.73631966, 0.9122402, 0.0
8, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_15_42_15_seed_2_16493861, commit_b6541cd46, diva, 210, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 100001.0}", 0.68159837, 0.7353146, 0.7123626, 0.94470614, 0.69897664, 0.9113957, 0.7495546, 0.96321344, 0.0
8, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_03_19_29_seed_3_16493861, commit_b6541cd46, diva, 212, sketch, 3, "{'gamma_y': 1001.0, 'gamma_d': 100001.0}", 0.7185034, 0.7632518, 0.72360516, 0.9511278, 0.71098965, 0.9404655, 0.73886484, 0.95645005, 0.0
9, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493864, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.7940952, 0.8114573, 0.84029996, 0.9650392, 0.8007903, 0.97066337, 0.8475439, 1.0, 0.0
9, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_02_33_49_seed_1_16493864, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.8276915, 0.8242374, 0.861053, 0.97054446, 0.8278128, 0.977985, 0.8518707, 1.0, 0.0
9, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_13_36_57_seed_2_16493864, commit_b6541cd46, diva, 205, sketch, 2, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.827437, 0.8270128, 0.86271334, 0.97012043, 0.8272314, 0.9774891, 0.85543394, 1.0, 0.0
9, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_01_00_23_seed_3_16493864, commit_b6541cd46, diva, 201, sketch, 3, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.73733777, 0.76442295, 0.799716, 0.9562277, 0.7288732, 0.95306784, 0.848562, 1.0, 0.0
21,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_10_54_26_seed_1_16431624,commit_b8b9d9211,diva,200,sketch,1,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}",0.7149402,0.7999129,0.81492573,0.96065223,0.78733104,0.96204925,0.8312548,0.999835,0.7149402
31,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_10_02_44_08_seed_0_16431630,commit_b8b9d9211,diva,202,sketch,0,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.55}",0.7884958,0.85158753,0.8350735,0.9642929,0.82619673,0.9664739,0.84983456,0.9991752,0.7884958
31,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_10_19_59_30_seed_1_16431630,commit_b8b9d9211,diva,200,sketch,1,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.55}",0.79053193,0.80283564,0.79213893,0.9571836,0.7605032,0.9633634,0.8442352,0.9996701,0.79053193
32,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431623,commit_b8b9d9211,diva,200,sketch,0,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}",0.73988295,0.8335087,0.8066112,0.9606452,0.8047512,0.9667604,0.82998216,0.999835,0.73988295
32,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_05_28_59_seed_1_16431623,commit_b8b9d9211,diva,200,sketch,1,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}",0.7017053,0.79712874,0.79936457,0.9597409,0.7776121,0.96475667,0.83634514,0.999835,0.7017053
32,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_16_37_45_seed_2_16431623,commit_b8b9d9211,diva,200,sketch,2,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}",0.80453044,0.81634676,0.7970079,0.9612387,0.78401494,0.9636352,0.8376177,0.999835,0.80453044
22,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431625,commit_b8b9d9211,diva,200,sketch,0,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}",0.7864597,0.8532418,0.86177766,0.97111726,0.84671354,0.9754637,0.8546704,0.9995051,0.7864597
22,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_10_50_04_seed_1_16431625,commit_b8b9d9211,diva,200,sketch,1,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}",0.7149402,0.7999129,0.81492573,0.96065223,0.78733104,0.96204925,0.8312548,0.999835,0.7149402
23,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_10_03_26_46_seed_0_16431631,commit_b8b9d9211,diva,208,sketch,0,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}",0.8187834,0.8428472,0.839121,0.96766,0.83548987,0.9727305,0.85976076,0.999835,0.8187834
23,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_10_18_00_11_seed_1_16431631,commit_b8b9d9211,diva,200,sketch,1,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}",0.79384065,0.81416714,0.8122468,0.9600402,0.78265536,0.9600321,0.8376177,1.0,0.79384065
23,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_11_08_11_00_seed_2_16431631,commit_b8b9d9211,diva,200,sketch,2,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}",0.80453044,0.8481099,0.862141,0.9700173,0.8390449,0.9773647,0.8572156,0.9996701,0.80453044
24,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431626,commit_b8b9d9211,diva,200,sketch,0,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}",0.8083482,0.8683844,0.8752079,0.97444445,0.8662958,0.97978336,0.8544159,0.9996701,0.8083482
24,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_10_50_30_seed_1_16431626,commit_b8b9d9211,diva,200,sketch,1,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}",0.7319929,0.82934856,0.8150569,0.9638502,0.80336744,0.96642977,0.8213286,0.999835,0.7319929
25,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431619,commit_b8b9d9211,diva,200,sketch,0,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}",0.8060575,0.82837963,0.8478241,0.96732956,0.82442224,0.9756447,0.8475439,0.9996701,0.8060575
25,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_09_11_46_seed_1_16431619,commit_b8b9d9211,diva,200,sketch,1,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}",0.7711886,0.8009759,0.79516315,0.9577874,0.7743797,0.9612701,0.8218376,0.999835,0.7711886
25,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_23_44_51_seed_2_16431619,commit_b8b9d9211,diva,209,sketch,2,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}",0.7892594,0.81885576,0.83070755,0.9612713,0.7994309,0.96643895,0.8284551,0.999835,0.7892594
26,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431620,commit_b8b9d9211,diva,200,sketch,0,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}",0.8060575,0.82837963,0.8478241,0.96732956,0.82442224,0.9756447,0.8475439,0.9996701,0.8060575
26,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_08_00_47_seed_1_16431620,commit_b8b9d9211,diva,200,sketch,1,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}",0.7711886,0.8009759,0.79516315,0.9577874,0.7743797,0.9612701,0.8218376,0.999835,0.7711886
26,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_22_02_55_seed_2_16431620,commit_b8b9d9211,diva,209,sketch,2,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}",0.7892594,0.81885576,0.83070755,0.9612713,0.7994309,0.96643895,0.8284551,0.999835,0.7892594
27,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431627,commit_b8b9d9211,diva,200,sketch,0,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}",0.8070756,0.81386465,0.83225775,0.9668387,0.80838645,0.96830875,0.8406719,0.999835,0.8070756
27,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_11_05_54_seed_1_16431627,commit_b8b9d9211,diva,200,sketch,1,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}",0.8088572,0.8388045,0.81769025,0.961764,0.8053946,0.9681468,0.83939934,0.999835,0.8088572
28,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431621,commit_b8b9d9211,diva,200,sketch,0,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}",0.8345635,0.8490677,0.8663191,0.9711776,0.8446789,0.97912246,0.84169,0.999835,0.8345635
28,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_05_09_22_seed_1_16431621,commit_b8b9d9211,diva,200,sketch,1,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}",0.78213286,0.8352847,0.8252244,0.96424943,0.8026178,0.970125,0.8447442,1.0,0.78213286
28,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_16_16_07_seed_2_16431621,commit_b8b9d9211,diva,200,sketch,2,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}",0.77831507,0.8409864,0.7911025,0.9587769,0.79545355,0.9606044,0.8503436,0.999835,0.77831507
29,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431628,commit_b8b9d9211,diva,200,sketch,0,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}",0.8070756,0.81386465,0.83225775,0.9668387,0.80838645,0.96830875,0.8406719,0.999835,0.8070756
29,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_10_55_23_seed_1_16431628,commit_b8b9d9211,diva,200,sketch,1,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}",0.8088572,0.8388045,0.81769025,0.961764,0.8053946,0.9681468,0.83939934,0.999835,0.8088572
30,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431622,commit_b8b9d9211,diva,200,sketch,0,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}",0.73988295,0.8335087,0.8066112,0.9606452,0.8047512,0.9667604,0.82998216,0.999835,0.73988295
30,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_05_00_17_seed_1_16431622,commit_b8b9d9211,diva,200,sketch,1,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}",0.7017053,0.79712874,0.79936457,0.9597409,0.7776121,0.96475667,0.83634514,0.999835,0.7017053
30,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_15_49_49_seed_2_16431622,commit_b8b9d9211,diva,200,sketch,2,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}",0.80453044,0.81634676,0.7970079,0.9612387,0.78401494,0.9636352,0.8376177,0.999835,0.80453044
21,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546791,commit_b8b9d9211,diva,200,sketch,3,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}",0.79765844,0.8060253,0.8245365,0.961994,0.79039216,0.96658665,0.83634514,0.999835,0.79765844
21,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_22_07_38_seed_4_16546791,commit_b8b9d9211,diva,200,sketch,4,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}",0.82056504,0.8324424,0.8487382,0.96727103,0.8260766,0.97296447,0.8376177,0.999835,0.82056504
21,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_08_58_01_seed_5_16546791,commit_b8b9d9211,diva,200,sketch,5,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}",0.7813693,0.83902085,0.85528374,0.9679674,0.832621,0.9740492,0.8404174,0.999835,0.7813693
31,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_19_53_23_seed_3_16546796,commit_b8b9d9211,diva,205,sketch,3,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.55}",0.76177144,0.8587785,0.7990694,0.96613383,0.8168438,0.9703179,0.849071,0.9988453,0.76177144
31,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_14_06_59_03_seed_4_16546796,commit_b8b9d9211,diva,203,sketch,4,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.55}",0.7930771,0.79739904,0.7864231,0.9547865,0.754521,0.95418054,0.83939934,0.999835,0.7930771
31,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_14_17_57_02_seed_5_16546796,commit_b8b9d9211,diva,200,sketch,5,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.55}",0.8162382,0.79706717,0.8038671,0.9607463,0.76288545,0.96251327,0.8381268,0.9996701,0.8162382
32,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546790,commit_b8b9d9211,diva,205,sketch,3,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}",0.76177144,0.8587785,0.7990694,0.96613383,0.8168438,0.9703179,0.849071,0.9988453,0.76177144
32,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_22_46_00_seed_4_16546790,commit_b8b9d9211,diva,203,sketch,4,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}",0.7930771,0.79739904,0.7864231,0.9547865,0.754521,0.95418054,0.83939934,0.999835,0.7930771
32,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_10_02_30_seed_5_16546790,commit_b8b9d9211,diva,200,sketch,5,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}",0.8162382,0.79706717,0.8038671,0.9607463,0.76288545,0.96251327,0.8381268,0.9996701,0.8162382
22,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546792,commit_b8b9d9211,diva,200,sketch,3,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}",0.734029,0.833699,0.8590369,0.96977735,0.8349459,0.9744237,0.834818,0.9996701,0.734029
22,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_00_51_51_seed_4_16546792,commit_b8b9d9211,diva,200,sketch,4,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}",0.8358361,0.8260728,0.86355925,0.9710501,0.83384806,0.98022604,0.8577246,0.999835,0.8358361
22,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_14_24_28_seed_5_16546792,commit_b8b9d9211,diva,200,sketch,5,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}",0.812675,0.82097214,0.85229397,0.96727884,0.8287985,0.96846473,0.8679053,0.999835,0.812675
23,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_21_15_25_seed_3_16546797,commit_b8b9d9211,diva,200,sketch,3,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}",0.79765844,0.8060253,0.8245365,0.961994,0.79039216,0.96658665,0.83634514,0.999835,0.79765844
23,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_14_08_25_32_seed_4_16546797,commit_b8b9d9211,diva,200,sketch,4,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}",0.82056504,0.8324424,0.8487382,0.96727103,0.8260766,0.97296447,0.8376177,0.999835,0.82056504
23,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_14_19_46_54_seed_5_16546797,commit_b8b9d9211,diva,200,sketch,5,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}",0.7813693,0.83902085,0.85528374,0.9679674,0.832621,0.9740492,0.8404174,0.999835,0.7813693
24,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546793,commit_b8b9d9211,diva,200,sketch,3,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}",0.76762533,0.83823097,0.85365796,0.97046185,0.82994056,0.9788409,0.8488165,0.9996701,0.76762533
24,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_01_24_42_seed_4_16546793,commit_b8b9d9211,diva,200,sketch,4,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}",0.8121659,0.7979239,0.8482101,0.96531487,0.79774857,0.96924883,0.8345635,0.9995051,0.8121659
24,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_15_26_35_seed_5_16546793,commit_b8b9d9211,diva,200,sketch,5,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}",0.8261644,0.84864855,0.8198103,0.9619326,0.81606853,0.96944064,0.84678036,0.999835,0.8261644
25,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546786,commit_b8b9d9211,diva,201,sketch,3,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}",0.77602446,0.8355652,0.81886715,0.9623154,0.80531687,0.9645287,0.81801987,0.999835,0.77602446
25,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_05_04_29_seed_4_16546786,commit_b8b9d9211,diva,203,sketch,4,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}",0.78162384,0.8110844,0.7896817,0.9544077,0.76336694,0.9620614,0.8330364,0.9995051,0.78162384
26,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546787,commit_b8b9d9211,diva,201,sketch,3,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}",0.77602446,0.8355652,0.81886715,0.9623154,0.80531687,0.9645287,0.81801987,0.999835,0.77602446
26,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_04_12_15_seed_4_16546787,commit_b8b9d9211,diva,203,sketch,4,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}",0.78162384,0.8110844,0.7896817,0.9544077,0.76336694,0.9620614,0.8330364,0.9995051,0.78162384
27,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546794,commit_b8b9d9211,diva,200,sketch,3,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}",0.8259099,0.8361471,0.8413993,0.967965,0.81863016,0.97492385,0.85925174,0.999835,0.8259099
27,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_01_04_39_seed_4_16546794,commit_b8b9d9211,diva,200,sketch,4,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}",0.75871724,0.8059645,0.82287,0.9599025,0.7722103,0.96710503,0.83634514,1.0,0.75871724
28,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546788,commit_b8b9d9211,diva,200,sketch,3,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}",0.8259099,0.8361471,0.8413993,0.967965,0.81863016,0.97492385,0.85925174,0.999835,0.8259099
28,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_01_05_27_seed_4_16546788,commit_b8b9d9211,diva,200,sketch,4,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}",0.75871724,0.8059645,0.82287,0.9599025,0.7722103,0.96710503,0.83634514,1.0,0.75871724
29,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546795,commit_b8b9d9211,diva,200,sketch,3,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}",0.8259099,0.8361471,0.8413993,0.967965,0.81863016,0.97492385,0.85925174,0.999835,0.8259099
29,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_01_09_18_seed_4_16546795,commit_b8b9d9211,diva,200,sketch,4,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}",0.75871724,0.8059645,0.82287,0.9599025,0.7722103,0.96710503,0.83634514,1.0,0.75871724
30,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546789,commit_b8b9d9211,diva,205,sketch,3,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}",0.76177144,0.8587785,0.7990694,0.96613383,0.8168438,0.9703179,0.849071,0.9988453,0.76177144
30,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_23_02_22_seed_4_16546789,commit_b8b9d9211,diva,203,sketch,4,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}",0.7930771,0.79739904,0.7864231,0.9547865,0.754521,0.95418054,0.83939934,0.999835,0.7930771
30,diva_fbopt_full,mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_10_36_47_seed_5_16546789,commit_b8b9d9211,diva,200,sketch,5,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}",0.8162382,0.79706717,0.8038671,0.9607463,0.76288545,0.96251327,0.8381268,0.9996701,0.8162382
0,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965158,commit_b27b67796,diva,204,sketch,0,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}",0.81063884,0.84764564,0.8438778,0.9665331,0.8350739,0.9699103,0.8406719,0.999835,0.81063884
0,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_27_57_seed_1_16965158,commit_b27b67796,diva,200,sketch,1,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}",0.7709341,0.8461017,0.80350184,0.95928884,0.8021921,0.95800877,0.81801987,0.999835,0.7709341
0,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_23_07_22_seed_2_16965158,commit_b27b67796,diva,200,sketch,2,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}",0.78493255,0.8326986,0.8291335,0.9623585,0.7999867,0.97202283,0.84576225,0.9996701,0.78493255
10,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_19_05_42_08_seed_0_16965163,commit_b27b67796,diva,203,sketch,0,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.55}",0.7538814,0.8322416,0.8459619,0.9666896,0.8213308,0.9736886,0.83252734,0.9993402,0.7538814
11,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965157,commit_b27b67796,diva,200,sketch,0,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}",0.77220666,0.8077388,0.81318426,0.96028,0.7894702,0.95851517,0.8215831,0.9993402,0.77220666
11,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_19_20_seed_1_16965157,commit_b27b67796,diva,200,sketch,1,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}",0.78365993,0.8181463,0.82210267,0.96208465,0.79797447,0.96535563,0.8663782,0.9993402,0.78365993
11,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_23_05_40_seed_2_16965157,commit_b27b67796,diva,208,sketch,2,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}",0.81700176,0.84967345,0.8542585,0.9678625,0.83723783,0.97332317,0.8373632,0.9986803,0.81700176
1,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965159,commit_b27b67796,diva,204,sketch,0,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}",0.81063884,0.84764564,0.8438778,0.9665331,0.8350739,0.9699103,0.8406719,0.999835,0.81063884
1,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_23_22_seed_1_16965159,commit_b27b67796,diva,200,sketch,1,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}",0.7709341,0.8461017,0.80350184,0.95928884,0.8021921,0.95800877,0.81801987,0.999835,0.7709341
1,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_22_57_23_seed_2_16965159,commit_b27b67796,diva,200,sketch,2,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}",0.78493255,0.8326986,0.8291335,0.9623585,0.7999867,0.97202283,0.84576225,0.9996701,0.78493255
2,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_19_12_35_02_seed_0_16965164,commit_b27b67796,diva,202,sketch,0,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}",0.7872232,0.8287455,0.7954081,0.95978624,0.7899321,0.95912564,0.8414355,1.0,0.7872232
2,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_19_23_43_14_seed_1_16965164,commit_b27b67796,diva,205,sketch,1,"{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}",0.7892594,0.82255256,0.84000695,0.96643376,0.8176328,0.9686704,0.8569611,0.9996701,0.7892594
3,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965160,commit_b27b67796,diva,200,sketch,0,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}",0.7755154,0.7662743,0.77066875,0.94830626,0.72269666,0.9467064,0.79155004,0.9991752,0.7755154
3,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_29_23_seed_1_16965160,commit_b27b67796,diva,216,sketch,1,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}",0.77449733,0.83943826,0.80561996,0.96009535,0.80628556,0.9626551,0.820056,0.9993402,0.77449733
3,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_19_00_32_56_seed_2_16965160,commit_b27b67796,diva,211,sketch,2,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}",0.73021126,0.7942942,0.78053427,0.9547592,0.7712003,0.95010287,0.8190379,0.9991752,0.73021126
4,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965153,commit_b27b67796,diva,219,sketch,0,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}",0.7251209,0.81623924,0.8126941,0.9576886,0.7863951,0.9618837,0.81343853,0.9995051,0.7251209
4,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_07_22_35_seed_1_16965153,commit_b27b67796,diva,210,sketch,1,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}",0.7727157,0.7928132,0.80997765,0.9573642,0.7756233,0.96010137,0.82031053,0.9993402,0.7727157
4,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_18_47_50_seed_2_16965153,commit_b27b67796,diva,200,sketch,2,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}",0.83379996,0.86453855,0.87246954,0.97069913,0.8570977,0.9765819,0.8531433,0.9993402,0.83379996
5,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965154,commit_b27b67796,diva,200,sketch,0,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}",0.7755154,0.7662743,0.77066875,0.94830626,0.72269666,0.9467064,0.79155004,0.9991752,0.7755154
5,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_10_08_52_seed_1_16965154,commit_b27b67796,diva,216,sketch,1,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}",0.77449733,0.83943826,0.80561996,0.96009535,0.80628556,0.9626551,0.820056,0.9993402,0.77449733
5,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_19_02_00_23_seed_2_16965154,commit_b27b67796,diva,211,sketch,2,"{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}",0.73021126,0.7942942,0.78053427,0.9547592,0.7712003,0.95010287,0.8190379,0.9991752,0.73021126
6,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965161,commit_b27b67796,diva,200,sketch,0,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}",0.8014762,0.8395993,0.8457515,0.965294,0.83088493,0.9690336,0.8388903,1.0,0.8014762
6,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_31_25_seed_1_16965161,commit_b27b67796,diva,203,sketch,1,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}",0.81801987,0.82140994,0.8545327,0.96856236,0.82506365,0.97227716,0.8442352,0.999835,0.81801987
6,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_23_40_42_seed_2_16965161,commit_b27b67796,diva,200,sketch,2,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}",0.7884958,0.819842,0.8253377,0.9628211,0.80648714,0.9664216,0.82972765,0.9996701,0.7884958
7,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965155,commit_b27b67796,diva,200,sketch,0,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}",0.8014762,0.8395993,0.8457515,0.965294,0.83088493,0.9690336,0.8388903,1.0,0.8014762
7,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_38_02_seed_1_16965155,commit_b27b67796,diva,203,sketch,1,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}",0.81801987,0.82140994,0.8545327,0.96856236,0.82506365,0.97227716,0.8442352,0.999835,0.81801987
7,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_19_00_01_05_seed_2_16965155,commit_b27b67796,diva,200,sketch,2,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}",0.7884958,0.819842,0.8253377,0.9628211,0.80648714,0.9664216,0.82972765,0.9996701,0.7884958
8,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965162,commit_b27b67796,diva,200,sketch,0,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}",0.8014762,0.8395993,0.8457515,0.965294,0.83088493,0.9690336,0.8388903,1.0,0.8014762
8,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_06_42_seed_1_16965162,commit_b27b67796,diva,203,sketch,1,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}",0.81801987,0.82140994,0.8545327,0.96856236,0.82506365,0.97227716,0.8442352,0.999835,0.81801987
8,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_22_53_08_seed_2_16965162,commit_b27b67796,diva,200,sketch,2,"{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}",0.7884958,0.819842,0.8253377,0.9628211,0.80648714,0.9664216,0.82972765,0.9996701,0.7884958
9,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965156,commit_b27b67796,diva,200,sketch,0,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}",0.77220666,0.8077388,0.81318426,0.96028,0.7894702,0.95851517,0.8215831,0.9993402,0.77220666
9,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_26_39_seed_1_16965156,commit_b27b67796,diva,200,sketch,1,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}",0.78365993,0.8181463,0.82210267,0.96208465,0.79797447,0.96535563,0.8663782,0.9993402,0.78365993
9,mhof_mu1,mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_23_30_01_seed_2_16965156,commit_b27b67796,diva,208,sketch,2,"{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}",0.81700176,0.84967345,0.8542585,0.9678625,0.83723783,0.97332317,0.8373632,0.9986803,0.81700176


==> figs/experimental_results_csv_txt/mhof_results_top2_val.txt <==
param_index, method, mname, commit, algo, epos, te_d, seed, params, acc, precision, recall, specificity, f1, auroc, acc_oracle, acc_val, acc_setpoint
10, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493867, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.7963858, 0.8179318, 0.83037937, 0.9647659, 0.8017271, 0.97001815, 0.84550774, 1.0, 0.0
10, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_02_25_57_seed_1_16493867, commit_b6541cd46, diva, 205, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.8060575, 0.832005, 0.8285605, 0.96582997, 0.8219641, 0.96734434, 0.85848814, 1.0, 0.0
10, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_13_46_35_seed_2_16493867, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.80376685, 0.8171382, 0.8266111, 0.9660042, 0.80921984, 0.9694491, 0.8505981, 1.0, 0.0
10, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_00_50_54_seed_3_16493867, commit_b6541cd46, diva, 200, sketch, 3, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.8119114, 0.82073313, 0.8514461, 0.9672036, 0.81732786, 0.9766972, 0.86561465, 1.0, 0.0
11, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_34_seed_0_16493850, commit_b6541cd46, diva, 210, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.7933316, 0.8506835, 0.8356179, 0.9635285, 0.81744206, 0.9705731, 0.8511072, 1.0, 0.0
11, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_10_11_27_seed_1_16493850, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.8315093, 0.8457986, 0.84408236, 0.970419, 0.83679545, 0.9779845, 0.8574701, 1.0, 0.0
0, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_14_41_51_seed_0_16636961, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.22219394, 0.06351011, 0.16257659, 0.86187875, 0.08464703, 0.63907474, 0.27258843, 0.36027715, 0.0
0, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_04_09_24_seed_1_16636961, commit_bb0e679f8_not_commited, diva, 201, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.21328582, 0.07439066, 0.16115016, 0.86145246, 0.08363448, 0.55383027, 0.27793333, 0.3251402, 0.0
0, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_17_41_35_seed_2_16636961, commit_bb0e679f8_not_commited, diva, 200, sketch, 2, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.2748791, 0.13158518, 0.20100614, 0.87133384, 0.1382521, 0.5935421, 0.2748791, 0.37017485, 0.0
1, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_49_seed_0_16636962, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 1001.0}", 0.23059303, 0.06468353, 0.16016607, 0.86161345, 0.078154996, 0.63252944, 0.2835327, 0.3596173, 0.0
1, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_05_22_14_seed_1_16636962, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 1001.0}", 0.1883431, 0.026906157, 0.14285715, 0.8571429, 0.045283485, 0.4631495, 0.2127768, 0.31309798, 0.0
1, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_19_03_46_seed_2_16636962, commit_bb0e679f8_not_commited, diva, 204, sketch, 2, "{'gamma_y': 1.0, 'gamma_d': 1001.0}", 0.19903283, 0.05897806, 0.14736909, 0.8582418, 0.078754134, 0.62543315, 0.27716976, 0.31144837, 0.0
2, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_54_seed_0_16636958, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.19037923, 0.046141393, 0.14259303, 0.8571347, 0.0489468, 0.64235276, 0.21481293, 0.35417354, 0.0
2, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_03_04_40_seed_1_16636958, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.19139731, 0.036717683, 0.14264876, 0.8570891, 0.047647234, 0.65898365, 0.21990329, 0.35021445, 0.0
2, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_14_26_26_seed_2_16636958, commit_bb0e679f8_not_commited, diva, 200, sketch, 2, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.19139731, 0.043175317, 0.14262074, 0.857089, 0.04952445, 0.60745907, 0.2201578, 0.3551633, 0.0
2, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_17_01_47_07_seed_3_16636958, commit_bb0e679f8_not_commited, diva, 200, sketch, 3, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.18961568, 0.037266325, 0.14133008, 0.8572921, 0.04707322, 0.60942155, 0.19292441, 0.35021445, 0.0
3, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_49_seed_0_16636963, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.76304406, 0.8338278, 0.8109456, 0.95809233, 0.79511356, 0.9632953, 0.8442352, 0.999835, 0.0
3, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_05_30_40_seed_1_16636963, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.7859506, 0.8275665, 0.8277614, 0.9625976, 0.8007113, 0.97038394, 0.82947314, 0.9996701, 0.0
3, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_19_18_10_seed_2_16636963, commit_bb0e679f8_not_commited, diva, 200, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.79791296, 0.85111946, 0.83425236, 0.9643911, 0.81523347, 0.96906424, 0.85288876, 0.9996701, 0.0
4, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_49_seed_0_16636959, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.8014762, 0.8339356, 0.8443756, 0.9653817, 0.8125483, 0.967572, 0.84092647, 0.9995051, 0.0
4, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_05_17_54_seed_1_16636959, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.7666073, 0.7832896, 0.8025857, 0.96028864, 0.76311666, 0.9591168, 0.8371087, 0.9996701, 0.0
4, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_19_04_13_seed_2_16636959, commit_bb0e679f8_not_commited, diva, 200, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.7966404, 0.82042533, 0.83919704, 0.9647303, 0.8050715, 0.9712399, 0.8679053, 0.9996701, 0.0
5, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_53_seed_0_16636955, commit_bb0e679f8_not_commited, diva, 205, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 100001.0}", 0.7347926, 0.8296048, 0.78610235, 0.9531393, 0.76543266, 0.95635134, 0.8287096, 0.99769056, 0.0
5, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_09_30_27_seed_1_16636955, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 100001.0}", 0.6991601, 0.76240563, 0.7525383, 0.9479037, 0.7174077, 0.9392926, 0.8187834, 0.9973606, 0.0
6, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_53_seed_0_16636956, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.7933316, 0.83286285, 0.83763254, 0.96390414, 0.80132735, 0.9689299, 0.85670656, 1.0, 0.0
6, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_09_06_11_seed_1_16636956, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.79816747, 0.82382154, 0.8149163, 0.96478695, 0.8025344, 0.9716521, 0.84678036, 1.0, 0.0
7, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_49_seed_0_16636960, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.7884958, 0.8333342, 0.81278336, 0.9629456, 0.79804605, 0.9681244, 0.85365236, 1.0, 0.0
7, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_05_18_30_seed_1_16636960, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.81649274, 0.84064573, 0.8438925, 0.9677043, 0.84028137, 0.9717389, 0.8378722, 1.0, 0.0
7, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_19_00_44_seed_2_16636960, commit_bb0e679f8_not_commited, diva, 203, sketch, 2, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.7831509, 0.8196517, 0.82946193, 0.96193975, 0.8099676, 0.96734077, 0.84627134, 1.0, 0.0
8, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_15_15_41_52_seed_0_16636957, commit_bb0e679f8_not_commited, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.776788, 0.83369666, 0.8183847, 0.96055824, 0.80867803, 0.9574028, 0.83354545, 1.0, 0.0
8, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_05_30_20_seed_1_16636957, commit_bb0e679f8_not_commited, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.79816747, 0.81781733, 0.84500664, 0.9649154, 0.81050277, 0.9726157, 0.82667345, 1.0, 0.0
8, diva_feedforward_full, mname_pathlist_te_sketch_diva_bb0e679f8_not_commited_2024md_02md_16_19_24_44_seed_2_16636957, commit_bb0e679f8_not_commited, diva, 200, sketch, 2, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.835327, 0.83705413, 0.86947113, 0.97146344, 0.84351456, 0.97837836, 0.8561975, 1.0, 0.0
12, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493853, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.1885976, 0.09260837, 0.14030416, 0.8565404, 0.053742386, 0.55835855, 0.25120896, 0.3299241, 0.0
12, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_09_04_08_seed_1_16493853, commit_b6541cd46, diva, 201, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.22473912, 0.08169655, 0.16997339, 0.8635011, 0.085597545, 0.60809696, 0.27106133, 0.3248103, 0.0
13, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493857, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 1001.0}", 0.19165182, 0.03425989, 0.14284782, 0.8571389, 0.04696493, 0.587562, 0.20412318, 0.3195315, 0.0
13, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_05_25_06_seed_1_16493857, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 1001.0}", 0.19165182, 0.17026938, 0.14284252, 0.8572066, 0.04633797, 0.57330835, 0.20437771, 0.30765423, 0.0
13, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_19_29_02_seed_2_16493857, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1.0, 'gamma_d': 1001.0}", 0.1898702, 0.03668775, 0.14150578, 0.8568048, 0.047884353, 0.6604638, 0.2143039, 0.339162, 0.0
14, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493860, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.1898702, 0.036882423, 0.14150111, 0.85681206, 0.048067078, 0.6285511, 0.19699669, 0.3596173, 0.0
14, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_05_48_09_seed_1_16493860, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.19139731, 0.043961126, 0.14263411, 0.8571408, 0.048208874, 0.66187644, 0.20106897, 0.35582316, 0.0
14, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_20_14_14_seed_2_16493860, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.1898702, 0.0342415, 0.14151044, 0.856804, 0.047479153, 0.584026, 0.21608552, 0.35549325, 0.0
15, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493863, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.77526087, 0.7863102, 0.8232143, 0.961444, 0.78111595, 0.9540155, 0.8086027, 0.99851537, 0.0
15, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_02_31_26_seed_1_16493863, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.7831509, 0.82142854, 0.7970233, 0.9621054, 0.78537637, 0.9448037, 0.8192924, 0.9981854, 0.0
15, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_13_39_01_seed_2_16493863, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.77602446, 0.80522513, 0.8145173, 0.9611744, 0.79085636, 0.9550054, 0.80478495, 0.9973606, 0.0
15, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_00_46_00_seed_3_16493863, commit_b6541cd46, diva, 200, sketch, 3, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.7739883, 0.7950823, 0.8113973, 0.96109223, 0.7804393, 0.9481851, 0.80809367, 0.9981854, 0.0
16, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493865, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.7442097, 0.780488, 0.7856334, 0.95560384, 0.765473, 0.9451972, 0.7956223, 0.9983504, 0.0
16, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_02_51_40_seed_1_16493865, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.7612624, 0.7988844, 0.7952151, 0.9585905, 0.7726691, 0.9461561, 0.8172563, 0.9988453, 0.0
16, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_14_21_40_seed_2_16493865, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.7475185, 0.821976, 0.7495565, 0.9556888, 0.7562534, 0.935127, 0.8287096, 0.9983504, 0.0
16, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_01_53_18_seed_3_16493865, commit_b6541cd46, diva, 200, sketch, 3, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.76508015, 0.78169817, 0.81881535, 0.9597386, 0.77153134, 0.95553786, 0.8157292, 0.99802047, 0.0
18, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493869, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.7839145, 0.80716467, 0.8369118, 0.9627143, 0.7952523, 0.9686242, 0.8607788, 1.0, 0.0
18, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_02_27_57_seed_1_16493869, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.79078645, 0.8598086, 0.8188195, 0.9627321, 0.8237591, 0.9682684, 0.8447442, 1.0, 0.0
18, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_13_34_06_seed_2_16493869, commit_b6541cd46, diva, 202, sketch, 2, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.8315093, 0.840778, 0.8684511, 0.9708005, 0.83829814, 0.9806218, 0.8617969, 1.0, 0.0
18, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_00_49_12_seed_3_16493869, commit_b6541cd46, diva, 200, sketch, 3, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.81954694, 0.8498479, 0.8552466, 0.9683363, 0.83380306, 0.9772395, 0.85263425, 1.0, 0.0
19, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493852, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.8220921, 0.8603932, 0.84792805, 0.96856886, 0.84309345, 0.9749752, 0.86866885, 1.0, 0.0
19, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_09_04_08_seed_1_16493852, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 1001.0}", 0.8114024, 0.8632035, 0.8414917, 0.96651995, 0.84026444, 0.9719549, 0.8620514, 0.999835, 0.0
20, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493855, commit_b6541cd46, diva, 202, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.8091117, 0.8271829, 0.82277256, 0.9665129, 0.8176452, 0.9697728, 0.84576225, 1.0, 0.0
20, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_05_36_38_seed_1_16493855, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.827437, 0.84719133, 0.8642714, 0.9695983, 0.8484305, 0.9722116, 0.85976076, 1.0, 0.0
20, diva_fixed_penalty, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_19_37_29_seed_2_16493855, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 100001.0, 'gamma_d': 100001.0}", 0.798422, 0.83020514, 0.8024965, 0.9651967, 0.7803787, 0.96852183, 0.8330364, 0.999835, 0.0
3, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493868, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.19241537, 0.062005624, 0.14225985, 0.8593253, 0.081882216, 0.5909533, 0.23262917, 0.29858133, 0.0
3, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_02_53_47_seed_1_16493868, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.1870705, 0.0825768, 0.20413806, 0.86432314, 0.07556984, 0.54774785, 0.21557648, 0.29775652, 0.0
3, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_14_24_41_seed_2_16493868, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.18910664, 0.06985952, 0.1434263, 0.8573036, 0.046543058, 0.52926135, 0.24637312, 0.31771693, 0.0
3, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_01_58_39_seed_3_16493868, commit_b6541cd46, diva, 200, sketch, 3, "{'gamma_y': 1.0, 'gamma_d': 1.0}", 0.19623314, 0.034285404, 0.14265215, 0.8576017, 0.048693053, 0.53488594, 0.20310512, 0.29198283, 0.0
5, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493851, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.1885976, 0.131333, 0.14195286, 0.8568805, 0.049912635, 0.6415601, 0.23542887, 0.34971955, 0.0
5, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_09_04_08_seed_1_16493851, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1.0, 'gamma_d': 100001.0}", 0.20310512, 0.08528152, 0.15060277, 0.86186904, 0.09084585, 0.6034485, 0.2387376, 0.35747278, 0.0
6, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493854, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.80733013, 0.82079446, 0.8055705, 0.9665518, 0.8007817, 0.9509729, 0.8355816, 0.99769056, 0.0
6, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_05_39_52_seed_1_16493854, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.79511327, 0.8134035, 0.8169988, 0.9639864, 0.80646646, 0.94975215, 0.8098753, 0.9973606, 0.0
6, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_19_52_10_seed_2_16493854, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 1.0}", 0.7347926, 0.78030616, 0.76273423, 0.9545664, 0.73169696, 0.93544966, 0.8098753, 0.9970307, 0.0
7, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_09_15_21_35_seed_0_16493858, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.6851616, 0.75509006, 0.7339057, 0.94737697, 0.68531644, 0.9298092, 0.8248918, 0.9986803, 0.0
7, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_05_16_00_seed_1_16493858, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.7757699, 0.78960824, 0.8027443, 0.9611901, 0.7731626, 0.9476512, 0.82107407, 0.99802047, 0.0
7, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_10_19_12_14_seed_2_16493858, commit_b6541cd46, diva, 200, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 1001.0}", 0.73911935, 0.77995396, 0.73667014, 0.9554396, 0.71035194, 0.9311636, 0.8091117, 0.9978555, 0.0
8, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493861, commit_b6541cd46, diva, 212, sketch, 0, "{'gamma_y': 1001.0, 'gamma_d': 100001.0}", 0.6561466, 0.7078389, 0.689172, 0.94210577, 0.65807235, 0.90853196, 0.712395, 0.85450345, 0.0
8, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_03_16_36_seed_1_16493861, commit_b6541cd46, diva, 224, sketch, 1, "{'gamma_y': 1001.0, 'gamma_d': 100001.0}", 0.6240774, 0.71015537, 0.6706563, 0.9381869, 0.6288108, 0.87785465, 0.73631966, 0.9122402, 0.0
8, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_15_42_15_seed_2_16493861, commit_b6541cd46, diva, 210, sketch, 2, "{'gamma_y': 1001.0, 'gamma_d': 100001.0}", 0.68159837, 0.7353146, 0.7123626, 0.94470614, 0.69897664, 0.9113957, 0.7495546, 0.96321344, 0.0
8, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_03_19_29_seed_3_16493861, commit_b6541cd46, diva, 212, sketch, 3, "{'gamma_y': 1001.0, 'gamma_d': 100001.0}", 0.7185034, 0.7632518, 0.72360516, 0.9511278, 0.71098965, 0.9404655, 0.73886484, 0.95645005, 0.0
9, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_11_15_21_11_seed_0_16493864, commit_b6541cd46, diva, 200, sketch, 0, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.7940952, 0.8114573, 0.84029996, 0.9650392, 0.8007903, 0.97066337, 0.8475439, 1.0, 0.0
9, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_02_33_49_seed_1_16493864, commit_b6541cd46, diva, 200, sketch, 1, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.8276915, 0.8242374, 0.861053, 0.97054446, 0.8278128, 0.977985, 0.8518707, 1.0, 0.0
9, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_12_13_36_57_seed_2_16493864, commit_b6541cd46, diva, 205, sketch, 2, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.827437, 0.8270128, 0.86271334, 0.97012043, 0.8272314, 0.9774891, 0.85543394, 1.0, 0.0
9, diva_default, mname_pathlist_te_sketch_diva_b6541cd46_2024md_02md_13_01_00_23_seed_3_16493864, commit_b6541cd46, diva, 201, sketch, 3, "{'gamma_y': 100001.0, 'gamma_d': 1.0}", 0.73733777, 0.76442295, 0.799716, 0.9562277, 0.7288732, 0.95306784, 0.848562, 1.0, 0.0
21, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_10_54_26_seed_1_16431624, commit_b8b9d9211, diva, 200, sketch, 1, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}", 0.7732247, 0.7999129, 0.81492573, 0.96065223, 0.78733104, 0.96204925, 0.8312548, 0.999835, 0.7149402
31, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_10_02_44_08_seed_0_16431630, commit_b8b9d9211, diva, 202, sketch, 0, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.55}", 0.798422, 0.85158753, 0.8350735, 0.9642929, 0.82619673, 0.9664739, 0.84983456, 0.9991752, 0.7884958
31, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_10_19_59_30_seed_1_16431630, commit_b8b9d9211, diva, 200, sketch, 1, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.55}", 0.75311786, 0.80283564, 0.79213893, 0.9571836, 0.7605032, 0.9633634, 0.8442352, 0.9996701, 0.79053193
32, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431623, commit_b8b9d9211, diva, 200, sketch, 0, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}", 0.7770425, 0.8335087, 0.8066112, 0.9606452, 0.8047512, 0.9667604, 0.82998216, 0.999835, 0.73988295
32, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_05_28_59_seed_1_16431623, commit_b8b9d9211, diva, 200, sketch, 1, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}", 0.76864344, 0.79712874, 0.79936457, 0.9597409, 0.7776121, 0.96475667, 0.83634514, 0.999835, 0.7017053
32, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_16_37_45_seed_2_16431623, commit_b8b9d9211, diva, 200, sketch, 2, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}", 0.77831507, 0.81634676, 0.7970079, 0.9612387, 0.78401494, 0.9636352, 0.8376177, 0.999835, 0.80453044
22, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431625, commit_b8b9d9211, diva, 200, sketch, 0, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}", 0.8350725, 0.8532418, 0.86177766, 0.97111726, 0.84671354, 0.9754637, 0.8546704, 0.9995051, 0.7864597
22, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_10_50_04_seed_1_16431625, commit_b8b9d9211, diva, 200, sketch, 1, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}", 0.7732247, 0.7999129, 0.81492573, 0.96065223, 0.78733104, 0.96204925, 0.8312548, 0.999835, 0.7149402
23, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_10_03_26_46_seed_0_16431631, commit_b8b9d9211, diva, 208, sketch, 0, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}", 0.8154747, 0.8428472, 0.839121, 0.96766, 0.83548987, 0.9727305, 0.85976076, 0.999835, 0.8187834
23, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_10_18_00_11_seed_1_16431631, commit_b8b9d9211, diva, 200, sketch, 1, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}", 0.77195215, 0.81416714, 0.8122468, 0.9600402, 0.78265536, 0.9600321, 0.8376177, 1.0, 0.79384065
23, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_11_08_11_00_seed_2_16431631, commit_b8b9d9211, diva, 200, sketch, 2, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}", 0.8287096, 0.8481099, 0.862141, 0.9700173, 0.8390449, 0.9773647, 0.8572156, 0.9996701, 0.80453044
24, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431626, commit_b8b9d9211, diva, 200, sketch, 0, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}", 0.8544159, 0.8683844, 0.8752079, 0.97444445, 0.8662958, 0.97978336, 0.8544159, 0.9996701, 0.8083482
24, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_10_50_30_seed_1_16431626, commit_b8b9d9211, diva, 200, sketch, 1, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}", 0.79358613, 0.82934856, 0.8150569, 0.9638502, 0.80336744, 0.96642977, 0.8213286, 0.999835, 0.7319929
25, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431619, commit_b8b9d9211, diva, 200, sketch, 0, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}", 0.8114024, 0.82837963, 0.8478241, 0.96732956, 0.82442224, 0.9756447, 0.8475439, 0.9996701, 0.8060575
25, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_09_11_46_seed_1_16431619, commit_b8b9d9211, diva, 200, sketch, 1, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}", 0.7579537, 0.8009759, 0.79516315, 0.9577874, 0.7743797, 0.9612701, 0.8218376, 0.999835, 0.7711886
25, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_23_44_51_seed_2_16431619, commit_b8b9d9211, diva, 209, sketch, 2, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}", 0.77882415, 0.81885576, 0.83070755, 0.9612713, 0.7994309, 0.96643895, 0.8284551, 0.999835, 0.7892594
26, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431620, commit_b8b9d9211, diva, 200, sketch, 0, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}", 0.8114024, 0.82837963, 0.8478241, 0.96732956, 0.82442224, 0.9756447, 0.8475439, 0.9996701, 0.8060575
26, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_08_00_47_seed_1_16431620, commit_b8b9d9211, diva, 200, sketch, 1, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}", 0.7579537, 0.8009759, 0.79516315, 0.9577874, 0.7743797, 0.9612701, 0.8218376, 0.999835, 0.7711886
26, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_22_02_55_seed_2_16431620, commit_b8b9d9211, diva, 209, sketch, 2, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}", 0.77882415, 0.81885576, 0.83070755, 0.9612713, 0.7994309, 0.96643895, 0.8284551, 0.999835, 0.7892594
27, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431627, commit_b8b9d9211, diva, 200, sketch, 0, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}", 0.8070756, 0.81386465, 0.83225775, 0.9668387, 0.80838645, 0.96830875, 0.8406719, 0.999835, 0.8070756
27, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_11_05_54_seed_1_16431627, commit_b8b9d9211, diva, 200, sketch, 1, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}", 0.7828964, 0.8388045, 0.81769025, 0.961764, 0.8053946, 0.9681468, 0.83939934, 0.999835, 0.8088572
28, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431621, commit_b8b9d9211, diva, 200, sketch, 0, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}", 0.8345635, 0.8490677, 0.8663191, 0.9711776, 0.8446789, 0.97912246, 0.84169, 0.999835, 0.8345635
28, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_05_09_22_seed_1_16431621, commit_b8b9d9211, diva, 200, sketch, 1, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}", 0.7966404, 0.8352847, 0.8252244, 0.96424943, 0.8026178, 0.970125, 0.8447442, 1.0, 0.78213286
28, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_16_16_07_seed_2_16431621, commit_b8b9d9211, diva, 200, sketch, 2, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}", 0.76813436, 0.8409864, 0.7911025, 0.9587769, 0.79545355, 0.9606044, 0.8503436, 0.999835, 0.77831507
29, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431628, commit_b8b9d9211, diva, 200, sketch, 0, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}", 0.8070756, 0.81386465, 0.83225775, 0.9668387, 0.80838645, 0.96830875, 0.8406719, 0.999835, 0.8070756
29, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_10_55_23_seed_1_16431628, commit_b8b9d9211, diva, 200, sketch, 1, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}", 0.7828964, 0.8388045, 0.81769025, 0.961764, 0.8053946, 0.9681468, 0.83939934, 0.999835, 0.8088572
30, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_08_18_03_42_seed_0_16431622, commit_b8b9d9211, diva, 200, sketch, 0, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}", 0.7770425, 0.8335087, 0.8066112, 0.9606452, 0.8047512, 0.9667604, 0.82998216, 0.999835, 0.73988295
30, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_05_00_17_seed_1_16431622, commit_b8b9d9211, diva, 200, sketch, 1, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}", 0.76864344, 0.79712874, 0.79936457, 0.9597409, 0.7776121, 0.96475667, 0.83634514, 0.999835, 0.7017053
30, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_09_15_49_49_seed_2_16431622, commit_b8b9d9211, diva, 200, sketch, 2, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}", 0.77831507, 0.81634676, 0.7970079, 0.9612387, 0.78401494, 0.9636352, 0.8376177, 0.999835, 0.80453044
21, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546791, commit_b8b9d9211, diva, 200, sketch, 3, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}", 0.7800967, 0.8060253, 0.8245365, 0.961994, 0.79039216, 0.96658665, 0.83634514, 0.999835, 0.79765844
21, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_22_07_38_seed_4_16546791, commit_b8b9d9211, diva, 200, sketch, 4, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}", 0.81343853, 0.8324424, 0.8487382, 0.96727103, 0.8260766, 0.97296447, 0.8376177, 0.999835, 0.82056504
21, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_08_58_01_seed_5_16546791, commit_b8b9d9211, diva, 200, sketch, 5, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}", 0.81700176, 0.83902085, 0.85528374, 0.9679674, 0.832621, 0.9740492, 0.8404174, 0.999835, 0.7813693
31, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_19_53_23_seed_3_16546796, commit_b8b9d9211, diva, 205, sketch, 3, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.55}", 0.8088572, 0.8587785, 0.7990694, 0.96613383, 0.8168438, 0.9703179, 0.849071, 0.9988453, 0.76177144
31, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_14_06_59_03_seed_4_16546796, commit_b8b9d9211, diva, 203, sketch, 4, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.55}", 0.74217355, 0.79739904, 0.7864231, 0.9547865, 0.754521, 0.95418054, 0.83939934, 0.999835, 0.7930771
31, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_14_17_57_02_seed_5_16546796, commit_b8b9d9211, diva, 200, sketch, 5, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.55}", 0.76915246, 0.79706717, 0.8038671, 0.9607463, 0.76288545, 0.96251327, 0.8381268, 0.9996701, 0.8162382
32, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546790, commit_b8b9d9211, diva, 205, sketch, 3, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}", 0.8088572, 0.8587785, 0.7990694, 0.96613383, 0.8168438, 0.9703179, 0.849071, 0.9988453, 0.76177144
32, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_22_46_00_seed_4_16546790, commit_b8b9d9211, diva, 203, sketch, 4, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}", 0.74217355, 0.79739904, 0.7864231, 0.9547865, 0.754521, 0.95418054, 0.83939934, 0.999835, 0.7930771
32, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_10_02_30_seed_5_16546790, commit_b8b9d9211, diva, 200, sketch, 5, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}", 0.76915246, 0.79706717, 0.8038671, 0.9607463, 0.76288545, 0.96251327, 0.8381268, 0.9996701, 0.8162382
22, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546792, commit_b8b9d9211, diva, 200, sketch, 3, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}", 0.8256554, 0.833699, 0.8590369, 0.96977735, 0.8349459, 0.9744237, 0.834818, 0.9996701, 0.734029
22, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_00_51_51_seed_4_16546792, commit_b8b9d9211, diva, 200, sketch, 4, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}", 0.8320183, 0.8260728, 0.86355925, 0.9710501, 0.83384806, 0.98022604, 0.8577246, 0.999835, 0.8358361
22, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_14_24_28_seed_5_16546792, commit_b8b9d9211, diva, 200, sketch, 5, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}", 0.812675, 0.82097214, 0.85229397, 0.96727884, 0.8287985, 0.96846473, 0.8679053, 0.999835, 0.812675
23, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_21_15_25_seed_3_16546797, commit_b8b9d9211, diva, 200, sketch, 3, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}", 0.7800967, 0.8060253, 0.8245365, 0.961994, 0.79039216, 0.96658665, 0.83634514, 0.999835, 0.79765844
23, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_14_08_25_32_seed_4_16546797, commit_b8b9d9211, diva, 200, sketch, 4, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}", 0.81343853, 0.8324424, 0.8487382, 0.96727103, 0.8260766, 0.97296447, 0.8376177, 0.999835, 0.82056504
23, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_14_19_46_54_seed_5_16546797, commit_b8b9d9211, diva, 200, sketch, 5, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}", 0.81700176, 0.83902085, 0.85528374, 0.9679674, 0.832621, 0.9740492, 0.8404174, 0.999835, 0.7813693
24, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546793, commit_b8b9d9211, diva, 200, sketch, 3, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}", 0.82972765, 0.83823097, 0.85365796, 0.97046185, 0.82994056, 0.9788409, 0.8488165, 0.9996701, 0.76762533
24, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_01_24_42_seed_4_16546793, commit_b8b9d9211, diva, 200, sketch, 4, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}", 0.80045813, 0.7979239, 0.8482101, 0.96531487, 0.79774857, 0.96924883, 0.8345635, 0.9995051, 0.8121659
24, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_15_26_35_seed_5_16546793, commit_b8b9d9211, diva, 200, sketch, 5, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}", 0.7859506, 0.84864855, 0.8198103, 0.9619326, 0.81606853, 0.96944064, 0.84678036, 0.999835, 0.8261644
25, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546786, commit_b8b9d9211, diva, 201, sketch, 3, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}", 0.7856961, 0.8355652, 0.81886715, 0.9623154, 0.80531687, 0.9645287, 0.81801987, 0.999835, 0.77602446
25, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_05_04_29_seed_4_16546786, commit_b8b9d9211, diva, 203, sketch, 4, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}", 0.7396284, 0.8110844, 0.7896817, 0.9544077, 0.76336694, 0.9620614, 0.8330364, 0.9995051, 0.78162384
26, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546787, commit_b8b9d9211, diva, 201, sketch, 3, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}", 0.7856961, 0.8355652, 0.81886715, 0.9623154, 0.80531687, 0.9645287, 0.81801987, 0.999835, 0.77602446
26, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_04_12_15_seed_4_16546787, commit_b8b9d9211, diva, 203, sketch, 4, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}", 0.7396284, 0.8110844, 0.7896817, 0.9544077, 0.76336694, 0.9620614, 0.8330364, 0.9995051, 0.78162384
27, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546794, commit_b8b9d9211, diva, 200, sketch, 3, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}", 0.8147111, 0.8361471, 0.8413993, 0.967965, 0.81863016, 0.97492385, 0.85925174, 0.999835, 0.8259099
27, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_01_04_39_seed_4_16546794, commit_b8b9d9211, diva, 200, sketch, 4, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}", 0.7683889, 0.8059645, 0.82287, 0.9599025, 0.7722103, 0.96710503, 0.83634514, 1.0, 0.75871724
28, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546788, commit_b8b9d9211, diva, 200, sketch, 3, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}", 0.8147111, 0.8361471, 0.8413993, 0.967965, 0.81863016, 0.97492385, 0.85925174, 0.999835, 0.8259099
28, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_01_05_27_seed_4_16546788, commit_b8b9d9211, diva, 200, sketch, 4, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}", 0.7683889, 0.8059645, 0.82287, 0.9599025, 0.7722103, 0.96710503, 0.83634514, 1.0, 0.75871724
29, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546795, commit_b8b9d9211, diva, 200, sketch, 3, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}", 0.8147111, 0.8361471, 0.8413993, 0.967965, 0.81863016, 0.97492385, 0.85925174, 0.999835, 0.8259099
29, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_01_09_18_seed_4_16546795, commit_b8b9d9211, diva, 200, sketch, 4, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}", 0.7683889, 0.8059645, 0.82287, 0.9599025, 0.7722103, 0.96710503, 0.83634514, 1.0, 0.75871724
30, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_11_20_14_seed_3_16546789, commit_b8b9d9211, diva, 205, sketch, 3, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}", 0.8088572, 0.8587785, 0.7990694, 0.96613383, 0.8168438, 0.9703179, 0.849071, 0.9988453, 0.76177144
30, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_12_23_02_22_seed_4_16546789, commit_b8b9d9211, diva, 203, sketch, 4, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}", 0.74217355, 0.79739904, 0.7864231, 0.9547865, 0.754521, 0.95418054, 0.83939934, 0.999835, 0.7930771
30, diva_fbopt_full, mname_pathlist_te_sketch_diva_b8b9d9211_2024md_02md_13_10_36_47_seed_5_16546789, commit_b8b9d9211, diva, 200, sketch, 5, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}", 0.76915246, 0.79706717, 0.8038671, 0.9607463, 0.76288545, 0.96251327, 0.8381268, 0.9996701, 0.8162382
0, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965158, commit_b27b67796, diva, 204, sketch, 0, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}", 0.81063884, 0.84764564, 0.8438778, 0.9665331, 0.8350739, 0.9699103, 0.8406719, 0.999835, 0.81063884
0, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_27_57_seed_1_16965158, commit_b27b67796, diva, 200, sketch, 1, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}", 0.7709341, 0.8461017, 0.80350184, 0.95928884, 0.8021921, 0.95800877, 0.81801987, 0.999835, 0.7709341
0, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_23_07_22_seed_2_16965158, commit_b27b67796, diva, 200, sketch, 2, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.25}", 0.7859506, 0.8326986, 0.8291335, 0.9623585, 0.7999867, 0.97202283, 0.84576225, 0.9996701, 0.78493255
10, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_19_05_42_08_seed_0_16965163, commit_b27b67796, diva, 203, sketch, 0, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.55}", 0.8086027, 0.8322416, 0.8459619, 0.9666896, 0.8213308, 0.9736886, 0.83252734, 0.9993402, 0.7538814
11, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965157, commit_b27b67796, diva, 200, sketch, 0, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}", 0.77220666, 0.8077388, 0.81318426, 0.96028, 0.7894702, 0.95851517, 0.8215831, 0.9993402, 0.77220666
11, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_19_20_seed_1_16965157, commit_b27b67796, diva, 200, sketch, 1, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}", 0.78365993, 0.8181463, 0.82210267, 0.96208465, 0.79797447, 0.96535563, 0.8663782, 0.9993402, 0.78365993
11, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_23_05_40_seed_2_16965157, commit_b27b67796, diva, 208, sketch, 2, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.85}", 0.81700176, 0.84967345, 0.8542585, 0.9678625, 0.83723783, 0.97332317, 0.8373632, 0.9986803, 0.81700176
1, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965159, commit_b27b67796, diva, 204, sketch, 0, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}", 0.81063884, 0.84764564, 0.8438778, 0.9665331, 0.8350739, 0.9699103, 0.8406719, 0.999835, 0.81063884
1, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_23_22_seed_1_16965159, commit_b27b67796, diva, 200, sketch, 1, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}", 0.7709341, 0.8461017, 0.80350184, 0.95928884, 0.8021921, 0.95800877, 0.81801987, 0.999835, 0.7709341
1, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_22_57_23_seed_2_16965159, commit_b27b67796, diva, 200, sketch, 2, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.55}", 0.7859506, 0.8326986, 0.8291335, 0.9623585, 0.7999867, 0.97202283, 0.84576225, 0.9996701, 0.78493255
2, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_19_12_35_02_seed_0_16965164, commit_b27b67796, diva, 202, sketch, 0, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}", 0.77195215, 0.8287455, 0.7954081, 0.95978624, 0.7899321, 0.95912564, 0.8414355, 1.0, 0.7872232
2, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_19_23_43_14_seed_1_16965164, commit_b27b67796, diva, 205, sketch, 1, "{'mu_clip': 10.0, 'k_i_gain_ratio': 0.85}", 0.80682105, 0.82255256, 0.84000695, 0.96643376, 0.8176328, 0.9686704, 0.8569611, 0.9996701, 0.7892594
3, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965160, commit_b27b67796, diva, 200, sketch, 0, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}", 0.70094174, 0.7662743, 0.77066875, 0.94830626, 0.72269666, 0.9467064, 0.79155004, 0.9991752, 0.7755154
3, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_29_23_seed_1_16965160, commit_b27b67796, diva, 216, sketch, 1, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}", 0.77449733, 0.83943826, 0.80561996, 0.96009535, 0.80628556, 0.9626551, 0.820056, 0.9993402, 0.77449733
3, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_19_00_32_56_seed_2_16965160, commit_b27b67796, diva, 211, sketch, 2, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.25}", 0.7434462, 0.7942942, 0.78053427, 0.9547592, 0.7712003, 0.95010287, 0.8190379, 0.9991752, 0.73021126
4, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965153, commit_b27b67796, diva, 219, sketch, 0, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}", 0.75871724, 0.81623924, 0.8126941, 0.9576886, 0.7863951, 0.9618837, 0.81343853, 0.9995051, 0.7251209
4, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_07_22_35_seed_1_16965153, commit_b27b67796, diva, 210, sketch, 1, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}", 0.75489944, 0.7928132, 0.80997765, 0.9573642, 0.7756233, 0.96010137, 0.82031053, 0.9993402, 0.7727157
4, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_18_47_50_seed_2_16965153, commit_b27b67796, diva, 200, sketch, 2, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.55}", 0.83379996, 0.86453855, 0.87246954, 0.97069913, 0.8570977, 0.9765819, 0.8531433, 0.9993402, 0.83379996
5, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965154, commit_b27b67796, diva, 200, sketch, 0, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}", 0.70094174, 0.7662743, 0.77066875, 0.94830626, 0.72269666, 0.9467064, 0.79155004, 0.9991752, 0.7755154
5, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_10_08_52_seed_1_16965154, commit_b27b67796, diva, 216, sketch, 1, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}", 0.77449733, 0.83943826, 0.80561996, 0.96009535, 0.80628556, 0.9626551, 0.820056, 0.9993402, 0.77449733
5, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_19_02_00_23_seed_2_16965154, commit_b27b67796, diva, 211, sketch, 2, "{'mu_clip': 1000.0, 'k_i_gain_ratio': 0.85}", 0.7434462, 0.7942942, 0.78053427, 0.9547592, 0.7712003, 0.95010287, 0.8190379, 0.9991752, 0.73021126
6, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965161, commit_b27b67796, diva, 200, sketch, 0, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}", 0.80376685, 0.8395993, 0.8457515, 0.965294, 0.83088493, 0.9690336, 0.8388903, 1.0, 0.8014762
6, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_31_25_seed_1_16965161, commit_b27b67796, diva, 203, sketch, 1, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}", 0.81801987, 0.82140994, 0.8545327, 0.96856236, 0.82506365, 0.97227716, 0.8442352, 0.999835, 0.81801987
6, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_23_40_42_seed_2_16965161, commit_b27b67796, diva, 200, sketch, 2, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.25}", 0.7884958, 0.819842, 0.8253377, 0.9628211, 0.80648714, 0.9664216, 0.82972765, 0.9996701, 0.7884958
7, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965155, commit_b27b67796, diva, 200, sketch, 0, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}", 0.80376685, 0.8395993, 0.8457515, 0.965294, 0.83088493, 0.9690336, 0.8388903, 1.0, 0.8014762
7, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_38_02_seed_1_16965155, commit_b27b67796, diva, 203, sketch, 1, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}", 0.81801987, 0.82140994, 0.8545327, 0.96856236, 0.82506365, 0.97227716, 0.8442352, 0.999835, 0.81801987
7, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_19_00_01_05_seed_2_16965155, commit_b27b67796, diva, 200, sketch, 2, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.55}", 0.7884958, 0.819842, 0.8253377, 0.9628211, 0.80648714, 0.9664216, 0.82972765, 0.9996701, 0.7884958
8, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965162, commit_b27b67796, diva, 200, sketch, 0, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}", 0.80376685, 0.8395993, 0.8457515, 0.965294, 0.83088493, 0.9690336, 0.8388903, 1.0, 0.8014762
8, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_06_42_seed_1_16965162, commit_b27b67796, diva, 203, sketch, 1, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}", 0.81801987, 0.82140994, 0.8545327, 0.96856236, 0.82506365, 0.97227716, 0.8442352, 0.999835, 0.81801987
8, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_22_53_08_seed_2_16965162, commit_b27b67796, diva, 200, sketch, 2, "{'mu_clip': 1.0, 'k_i_gain_ratio': 0.85}", 0.7884958, 0.819842, 0.8253377, 0.9628211, 0.80648714, 0.9664216, 0.82972765, 0.9996701, 0.7884958
9, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_17_19_34_05_seed_0_16965156, commit_b27b67796, diva, 200, sketch, 0, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}", 0.77220666, 0.8077388, 0.81318426, 0.96028, 0.7894702, 0.95851517, 0.8215831, 0.9993402, 0.77220666
9, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_09_26_39_seed_1_16965156, commit_b27b67796, diva, 200, sketch, 1, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}", 0.78365993, 0.8181463, 0.82210267, 0.96208465, 0.79797447, 0.96535563, 0.8663782, 0.9993402, 0.78365993
9, mhof_mu1, mname_pathlist_te_sketch_diva_b27b67796_2024md_02md_18_23_30_01_seed_2_16965156, commit_b27b67796, diva, 208, sketch, 2, "{'mu_clip': 100.0, 'k_i_gain_ratio': 0.25}", 0.81700176, 0.84967345, 0.8542585, 0.9678625, 0.83723783, 0.97332317, 0.8373632, 0.9986803, 0.81700176

